Efficient Stochastic Simulation of Network Topology Effects on the Peak Number of Infections in Epidemic Outbreaks

This paper investigates the effect of the structure of the contact network on the dynamics of the epidemic outbreak. In particular, we focus on the peak number of critically infected nodes (PCIN), determining the maximum workload of intensive healthcare units which should be kept low. As a model and simulation method, we develop a continuous-time Markov chain (CTMC) model and an efficient simulation-based on Gillespie's Stochastic Simulation Algorithm (SSA). This methods combine a realistic approximation of the stochastic process not relying on the assumptions of mean-field models and large asymptotically large population sizes as in differential equation models, and at the same time an efficient way to simulate networks of moderate size. The approach is analysed for different scenarios, based on data from the COVID-19 outbreak and demographic data from Ukraine. From these results we extract network topology features that need to be considered to effectively decrease the peak number of infections. The CTMC simulation is implemented in python and integrated in a dashboard that can be used for interactive exploration and it is made openly available.

==> Journal Article (Preprint) - On the Effect of Complex Network Topology in Managing Epidemic Outbreaks (4)/License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> Journal Article (Preprint) - On the Effect of Complex Network Topology in Managing Epidemic Outbreaks (4)/lookup-reference.txt <==

[1] S. Flaxman, S. Mishra, et al., Estimating the effects of non-pharmaceutical interventions on covid-19 in europe, Nature 584, 2020, pp. 257–261.

[2] Guidelines for non-pharmaceutical interventions to reduce the impact of COVID-19 in the EU/EEA and the UK. 24 September 2020. Stockholm, EDCD, 2020.


[3] R. Pastor-Satorras, C. Castellano, P. Van Mieghem, A. Vespignani, Epidemic processes in complex networks, Reviews of modern physics 87, 925, 2015.

[4] M. Emmerich, J. Nibbeling, M. Kefalas, A. Plaat, Multiple node immunisation for preventing epidemics on networks by exact multiobjective optimisation of cost and shield-value, \url{arXiv:2010.06488} ,2020.

% [5] Y. Wang, D. Chakrabarti, C. Wang, C. Faloutsos, Epidemic spreading in real networks: Aneigenvalue viewpoint, in: 22nd International Symposium on Reliable Distributed Systems,2003. Proceedings., IEEE, 2003, pp. 25–34.

[5] R. Van de Bovenkamp, Epidemic processes on complex networks: modelling, simulation and algorithms, Ph.D. thesis, TU Delft, 2015.

[6] R. McCabe, et al., Modelling intensive care unit capacity under different epidemiological scenarios of the COVID-19 pandemic in three Western European countries, International Journal of Epidemiology, 2021. 

[7] Y. M. Marwa, I. S. Mbalawata, S. Mwalili, et al., Continuous time Markov chain model for cholera epidemic transmission dynamics, International Journal of Statistics and Probability 8, 2019, pp. 1–32.

[8] J. Romeu, A markov chain model for covid-19 survival analysis, Technical Report, 2020.

[9] G. Xie, A novel monte carlo simulation procedure for modelling covid-19 spread over time, Scientific reports 10, 2020, pp. 1–9.

%[11] J. Rowe, B. Mitavskiy, C. Cannings, Propagation time in stochastic communication net-works, in: 2008 2nd IEEE International Conference on Digital Ecosystems and Technologies,IEEE, 2008, pp. 426–431.

[10] D. T. Gillespie, A. Hellander, L. R. Petzold, Perspective: Stochastic algorithms for chemical kinetics. The Journal of chemical physics 138, 2013.

%[13] H. W. Hethcote, Three basic epidemiological models, in: Applied mathematical ecology,Springer, 1989, pp. 119–144.

%[14] M.  E.  J.  Newman,The  structure  and  function  of  complex  networks,SIAM  Re-view 45 (2003) 167–256.

%[15] D. J. Watts, Six degrees: The science of a connected age, WW Norton \& Company, 2004.

%[16] Y.  Holovatch,  O.  Olemskoi,  C.  von  Ferber,  T.  Holovatch,  O.  Mryglod,  I.  Olemskoi,V. Palchykov, Complex networks, journal of physical studies 10 (2006) 247–289.

[11] A.L. Barabási,   Network science,   Philosophical Transactions of the Royal Society A: Mathe\-matical, Physical and Engineering Sciences 371, 2013.

%[18] P. Erdős, A. Rényi, On random graphs i, Publicationes Mathematicae Debrecen 6 (1959)290–297.

%[19] D. J. Watts, S. H. Strogatz,  Collective dynamics of ‘small-world’networks,  Nature 393(1998) 440–442.

%[20] A.-L. Barabási, R. Albert, Emergence of scaling in random networks, science 286 (1999)509–512.

[12] O. Ibe,  Continuous-Time  Markov  Chains, in: Markov Process for Stochastic Modeling, Newnes, 2013, pp. 85-99. 

[13] A. Lipowski, D. Lipowska, Roulette-wheel selection via stochastic acceptance, Physica A:Statistical Mechanics and its Applications 391, 2012, pp. 2193–2196.

[14] Y. Kuryliak, M. Emmerich, D. Dosyn, Study of the influence of topology of direct contact network in society on the speed of spread of infectious diseases on the example of COVID-19, Journal of Lviv Polytechnic National University "Information Systems and Networks", 2021 (in print(in Ukrainian language)).


==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> lookup-reference.txt <==

[1] S. Flaxman, S. Mishra, et al., Estimating the effects of non-pharmaceutical interventions on covid-19 in europe, Nature 584, 2020, pp. 257–261.

[2] Guidelines for non-pharmaceutical interventions to reduce the impact of COVID-19 in the EU/EEA and the UK. 24 September 2020. Stockholm, EDCD, 2020.


[3] R. Pastor-Satorras, C. Castellano, P. Van Mieghem, A. Vespignani, Epidemic processes in complex networks, Reviews of modern physics 87, 925, 2015.

[4] M. Emmerich, J. Nibbeling, M. Kefalas, A. Plaat, Multiple node immunisation for preventing epidemics on networks by exact multiobjective optimisation of cost and shield-value, \url{arXiv:2010.06488} ,2020.

% [5] Y. Wang, D. Chakrabarti, C. Wang, C. Faloutsos, Epidemic spreading in real networks: Aneigenvalue viewpoint, in: 22nd International Symposium on Reliable Distributed Systems,2003. Proceedings., IEEE, 2003, pp. 25–34.

[5] R. Van de Bovenkamp, Epidemic processes on complex networks: modelling, simulation and algorithms, Ph.D. thesis, TU Delft, 2015.

[6] R. McCabe, et al., Modelling intensive care unit capacity under different epidemiological scenarios of the COVID-19 pandemic in three Western European countries, International Journal of Epidemiology, 2021. 

[7] Y. M. Marwa, I. S. Mbalawata, S. Mwalili, et al., Continuous time Markov chain model for cholera epidemic transmission dynamics, International Journal of Statistics and Probability 8, 2019, pp. 1–32.

[8] J. Romeu, A markov chain model for covid-19 survival analysis, Technical Report, 2020.

[9] G. Xie, A novel monte carlo simulation procedure for modelling covid-19 spread over time, Scientific reports 10, 2020, pp. 1–9.

%[11] J. Rowe, B. Mitavskiy, C. Cannings, Propagation time in stochastic communication net-works, in: 2008 2nd IEEE International Conference on Digital Ecosystems and Technologies,IEEE, 2008, pp. 426–431.

[10] D. T. Gillespie, A. Hellander, L. R. Petzold, Perspective: Stochastic algorithms for chemical kinetics. The Journal of chemical physics 138, 2013.

%[13] H. W. Hethcote, Three basic epidemiological models, in: Applied mathematical ecology,Springer, 1989, pp. 119–144.

%[14] M.  E.  J.  Newman,The  structure  and  function  of  complex  networks,SIAM  Re-view 45 (2003) 167–256.

%[15] D. J. Watts, Six degrees: The science of a connected age, WW Norton \& Company, 2004.

%[16] Y.  Holovatch,  O.  Olemskoi,  C.  von  Ferber,  T.  Holovatch,  O.  Mryglod,  I.  Olemskoi,V. Palchykov, Complex networks, journal of physical studies 10 (2006) 247–289.

[11] A.L. Barabási,   Network science,   Philosophical Transactions of the Royal Society A: Mathe\-matical, Physical and Engineering Sciences 371, 2013.

%[18] P. Erdős, A. Rényi, On random graphs i, Publicationes Mathematicae Debrecen 6 (1959)290–297.

%[19] D. J. Watts, S. H. Strogatz,  Collective dynamics of ‘small-world’networks,  Nature 393(1998) 440–442.

%[20] A.-L. Barabási, R. Albert, Emergence of scaling in random networks, science 286 (1999)509–512.

[12] O. Ibe,  Continuous-Time  Markov  Chains, in: Markov Process for Stochastic Modeling, Newnes, 2013, pp. 85-99. 

[13] A. Lipowski, D. Lipowska, Roulette-wheel selection via stochastic acceptance, Physica A:Statistical Mechanics and its Applications 391, 2012, pp. 2193–2196.

[14] Y. Kuryliak, M. Emmerich, D. Dosyn, Study of the influence of topology of direct contact network in society on the speed of spread of infectious diseases on the example of COVID-19, Journal of Lviv Polytechnic National University "Information Systems and Networks", 2021 (in print(in Ukrainian language)).

